HelpBench: Assessing the Ability of LLMs to Provide Privacy, Safety, and Security Advice

This paper introduces HelpBench, a benchmark for assessing whether LLMs are capable of providing accurate help in response to questions about digital privacy, safety, and security. We curated 450 questions representing authentic user situations and developed rubrics for each question to evaluate the factual accuracy and tone of a response. Example questions touch on how to regain access to lost or suspended accounts, how to balance the trade-offs of hardware security keys versus other forms of two-factor authentication, whether a suspicious email is likely a scam, or whether an abuser might be able to track an individual based on their device peripherals. We then developed and applied an auto-rater to evaluate responses from 18 state-of-the-art LLMs. Our results indicate that while models provide high-quality advice (with scores of 82% on average), one in ten responses from models scores less than 65%, reflecting inaccurate and even harmful advice. Addressing these failures is critical for models to serve as trustworthy sources of assistance for digital privacy, safety, and security needs.

==> logs.txt <==
pdflatex main
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (TeX Live 2026) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2025-11-01>
L3 programming layer <2026-01-19>
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/size10.clo))
(/usr/local/texlive/2026/texmf-dist/tex/latex/url/url.sty) (./neurips_2026.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(./natbib.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/iftex.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcolorbox.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2026/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbraster.code.tex
Library (tcolorbox): 'tcbraster.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskins.code.tex
Library (tcolorbox): 'tcbskins.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill.image.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill-common.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzlibraryfill.image.co
de.tex))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskinsjigsaw.code.tex
Library (tcolorbox): 'tcbskinsjigsaw.code.tex' version '6.9.0'
))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbbreakable.code.tex
Library (tcolorbox): 'tcbbreakable.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdfcol/pdfcol.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbhooks.code.tex
Library (tcolorbox): 'tcbhooks.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbtheorems.code.tex
Library (tcolorbox): 'tcbtheorems.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbfitting.code.tex
Library (tcolorbox): 'tcbfitting.code.tex' version '6.9.0'
)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingsutf8.code.te
x
Library (tcolorbox): 'tcblistingsutf8.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistings.code.tex
Library (tcolorbox): 'tcblistings.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstpatch.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.cfg))
==> First Aid for listings.sty no longer applied!
    Expected:
        2024/09/23 1.10c (Carsten Heinz)
    but found:
        2025/11/14 1.11b (Carsten Heinz)
    so I'm assuming it got fixed.

(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingscore.code.te
x
Library (tcolorbox): 'tcblistingscore.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbprocessing.code.tex
Library (tcolorbox): 'tcbprocessing.code.tex' version '6.9.0'
))) (/usr/local/texlive/2026/texmf-dist/tex/latex/listingsutf8/listingsutf8.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/stringenc/stringenc.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdfescape/pdfescape.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbexternal.code.tex
Library (tcolorbox): 'tcbexternal.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbmagazine.code.tex
Library (tcolorbox): 'tcbmagazine.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbvignette.code.tex
Library (tcolorbox): 'tcbvignette.code.tex' version '6.9.0'

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfadings.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings
.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbposter.code.tex
Library (tcolorbox): 'tcbposter.code.tex' version '6.9.0'
)) (/usr/local/texlive/2026/texmf-dist/tex/latex/tools/afterpage.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape-nometadata.st
y (/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/lscape.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/framed/framed.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/rotating.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2026/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2026/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2026/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (./macros.tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
No file main.aux.
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

(/usr/local/texlive/2026/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2026/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/uwasy.fd)
(./0_abstract.tex) (./1_intro.tex

Package natbib Warning: Citation `li2025llm' on page 1 undefined on input line 
5.


Package natbib Warning: Citation `sun2025empowering' on page 1 undefined on inp
ut line 5.


Package natbib Warning: Citation `palka2025make' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `chen2023can' on page 1 undefined on input lin
e 6.


Package natbib Warning: Citation `kaspersky-passwords' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `prosser2024helpful' on page 1 undefined on in
put line 6.


Package natbib Warning: Citation `lombard2025introducing' on page 1 undefined o
n input line 6.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `sajadi2025llms' on page 1 undefined on input 
line 6.


Package natbib Warning: Citation `zhang2024fair' on page 1 undefined on input l
ine 6.


LaTeX Warning: Reference `fig:example-questions' on page 1 undefined on input l
ine 11.


LaTeX Warning: Reference `sec:method' on page 1 undefined on input line 13.


LaTeX Warning: Reference `sec:eval' on page 1 undefined on input line 13.

[1{/usr/local/texlive/2026/texmf-var/fonts/map/pdftex/updmap/pdftex.map}{/usr/l
ocal/texlive/2026/texmf-dist/fonts/enc/dvips/base/8r.enc}]

LaTeX Warning: Reference `sec:results' on page 2 undefined on input line 15.

) (./2_related.tex

Package natbib Warning: Citation `gehman2020real' on page 2 undefined on input 
line 2.


Package natbib Warning: Citation `wang2023decoding' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `mazeika2024harmbench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `shen2024do' on page 2 undefined on input line
 2.


Package natbib Warning: Citation `chao2024jailbreakbench' on page 2 undefined o
n input line 2.


Package natbib Warning: Citation `zhang2024safetybench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `huang2024trustllm' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `padhi2025' on page 2 undefined on input line 
2.


Package natbib Warning: Citation `wei2023jailbroken' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `zou2023universal' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `hendrycks2021measuring' on page 2 undefined o
n input line 4.


Package natbib Warning: Citation `chen2023can' on page 2 undefined on input lin
e 4.


Package natbib Warning: Citation `mireshghallah2023confaide' on page 2 undefine
d on input line 4.


Package natbib Warning: Citation `shao2024privacylens' on page 2 undefined on i
nput line 4.


Package natbib Warning: Citation `ghalebikesabi2025operationalizing' on page 2 
undefined on input line 4.


Package natbib Warning: Citation `li2025privacibench' on page 2 undefined on in
put line 4.


Package natbib Warning: Citation `yi2025privacy' on page 2 undefined on input l
ine 4.


Package natbib Warning: Citation `sun2025casebench' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `singhal2023large' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `guha2023' on page 2 undefined on input line 4
.


Package natbib Warning: Citation `jing2025secbench' on page 2 undefined on inpu
t line 5.


Package natbib Warning: Citation `yang2025fraud' on page 2 undefined on input l
ine 5.


Package natbib Warning: Citation `prakash2024assessment' on page 2 undefined on
 input line 5.


Package natbib Warning: Citation `yu2023crepe' on page 2 undefined on input lin
e 8.


Package natbib Warning: Citation `cheng2025social' on page 2 undefined on input
 line 10.


Package natbib Warning: Citation `hou2024chatgpt' on page 2 undefined on input 
line 11.


Package natbib Warning: Citation `russo2025litbench' on page 2 undefined on inp
ut line 12.

) (./3_method.tex

LaTeX Warning: Reference `fig:example-questions' on page 2 undefined on input l
ine 4.


Package natbib Warning: Citation `thomas2025understanding' on page 2 undefined 
on input line 7.

[2]

LaTeX Warning: Reference `app:coding' on page 3 undefined on input line 21.


LaTeX Warning: Reference `app:coding' on page 3 undefined on input line 27.


Package natbib Warning: Citation `liu2024lost' on page 3 undefined on input lin
e 30.


Package natbib Warning: Citation `an2024make' on page 3 undefined on input line
 30.


Package natbib Warning: Citation `modarressi2025nolima' on page 3 undefined on 
input line 30.


Package natbib Warning: Citation `thomas2025understanding' on page 3 undefined 
on input line 34.


Package natbib Warning: Citation `shelby2025taxonomy' on page 3 undefined on in
put line 34.


Package natbib Warning: Citation `chatterji2025how' on page 3 undefined on inpu
t line 34.


LaTeX Warning: Reference `app:rephrasing' on page 3 undefined on input line 43.



Package natbib Warning: Citation `zhou2025rescriber' on page 3 undefined on inp
ut line 43.


Package natbib Warning: Citation `krsek2025measuring' on page 3 undefined on in
put line 43.

) (./4_eval.tex [3]

Package natbib Warning: Citation `fast2024autonomous' on page 4 undefined on in
put line 10.


Package natbib Warning: Citation `chandak2025answer' on page 4 undefined on inp
ut line 10.


Package natbib Warning: Citation `arora2025healthbench' on page 4 undefined on 
input line 10.


LaTeX Warning: Reference `fig:example-rubric' on page 4 undefined on input line
 13.


LaTeX Warning: Reference `app:sample' on page 4 undefined on input line 13.


LaTeX Warning: Reference `app:rubric' on page 4 undefined on input line 16.

(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ts1ptm.fd)

LaTeX Warning: Reference `fig:example-questions' on page 4 undefined on input l
ine 36.


LaTeX Warning: Reference `fig:example-questions' on page 4 undefined on input l
ine 36.

[4]

Package natbib Warning: Citation `liu2023geval' on page 5 undefined on input li
ne 45.


Package natbib Warning: Citation `chang2023survey' on page 5 undefined on input
 line 45.


Package natbib Warning: Citation `chen2022trauma' on page 5 undefined on input 
line 45.


Package natbib Warning: Citation `matthews2025supporting' on page 5 undefined o
n input line 45.


LaTeX Warning: Reference `app:autorater' on page 5 undefined on input line 46.


Package natbib Warning: Citation `lin2025wildbench' on page 5 undefined on inpu
t line 53.


Package natbib Warning: Citation `arora2025healthbench' on page 5 undefined on 
input line 53.


LaTeX Warning: Reference `app:autorater' on page 5 undefined on input line 55.

) (./5_results.tex

LaTeX Warning: Reference `tab:performance' on page 5 undefined on input line 11
.


LaTeX Warning: Reference `app:additional' on page 5 undefined on input line 11.



LaTeX Warning: Reference `tab:full-performance' on page 5 undefined on input li
ne 11.

[5]

LaTeX Warning: Reference `fig:overall-distribution' on page 6 undefined on inpu
t line 14.


LaTeX Warning: Reference `fig:overall-boxplot' on page 6 undefined on input lin
e 14.


LaTeX Warning: Reference `app:additional' on page 6 undefined on input line 14.



LaTeX Warning: Reference `sec:results-outliers' on page 6 undefined on input li
ne 14.

(./tables/perf_table.tex

LaTeX Warning: Reference `tab:full-performance' on page 6 undefined on input li
ne 31.


LaTeX Warning: Reference `app:additional' on page 6 undefined on input line 31.



LaTeX Warning: Reference `tab:full-performance' on page 6 undefined on input li
ne 31.


LaTeX Warning: Reference `app:additional' on page 6 undefined on input line 31.


)

LaTeX Warning: Reference `tab:overall-breakdown' on page 6 undefined on input l
ine 20.


LaTeX Warning: Reference `tab:full-overall-breakdown' on page 6 undefined on in
put line 20.


LaTeX Warning: Reference `app:additional' on page 6 undefined on input line 20.


[6]

LaTeX Warning: Reference `tab:performance' on page 7 undefined on input line 24
.


LaTeX Warning: Reference `fig:l1-boxplot' on page 7 undefined on input line 26.



LaTeX Warning: Reference `app:additional' on page 7 undefined on input line 26.


(./tables/short_mistakes_table.tex

LaTeX Warning: Reference `tab:full-overall-breakdown' on page 7 undefined on in
put line 16.


LaTeX Warning: Reference `app:additional' on page 7 undefined on input line 16.



LaTeX Warning: Reference `tab:full-overall-breakdown' on page 7 undefined on in
put line 16.


LaTeX Warning: Reference `app:additional' on page 7 undefined on input line 16.


)

LaTeX Warning: Reference `sec:method:balance' on page 7 undefined on input line
 33.


LaTeX Warning: Reference `fig:stability' on page 7 undefined on input line 47.


Underfull \vbox (badness 3930) has occurred while \output is active [7]

Package natbib Warning: Citation `freed2018' on page 8 undefined on input line 
53.


Package natbib Warning: Citation `nnedv2023safetynet' on page 8 undefined on in
put line 54.


Package natbib Warning: Citation `nolen-hoeksema2008' on page 8 undefined on in
put line 81.


Package natbib Warning: Citation `beck2020cognitive' on page 8 undefined on inp
ut line 81.


Package natbib Warning: Citation `chen2022trauma' on page 8 undefined on input 
line 87.


Package natbib Warning: Citation `SAMHSA2014TIP57' on page 8 undefined on input
 line 89.

[8]) (./6_discussion.tex

Package natbib Warning: Citation `mazeika2024harmbench' on page 9 undefined on 
input line 18.


Package natbib Warning: Citation `han2024wildguardopenonestopmoderation' on pag
e 9 undefined on input line 18.

) (./7_conclusions.tex [9])
No file main.bbl.
(./B_coding.tex

Package natbib Warning: Citation `thomas2025understanding' on page 10 undefined
 on input line 10.


LaTeX Warning: Reference `fig:example-questions' on page 10 undefined on input 
line 20.


LaTeX Warning: Reference `fig:example-questions' on page 10 undefined on input 
line 30.


LaTeX Warning: Reference `sec:method' on page 10 undefined on input line 30.


LaTeX Warning: Reference `fig:example-questions' on page 10 undefined on input 
line 41.


LaTeX Warning: Reference `sec:method' on page 10 undefined on input line 41.

[10]) (./A_rephrasing.tex [11]) (./C_rubric.tex [12]) (./sample.tex
Underfull \vbox (badness 10000) has occurred while \output is active [13]
Underfull \vbox (badness 10000) has occurred while \output is active [14])
(./D_autorater.tex [15] [16]) (./E_additional.tex [17]
(./tables/full_perf_table.tex
Overfull \hbox (14.44868pt too wide) in paragraph at lines 6--45
 [][] 
) [18] [19] [20 <./figs/mean_score_histogram.pdf>] [21 <./figs/mean_score_boxpl
ot.pdf>] (./tables/mistakes_table.tex)

LaTeX Warning: Reference `fig:overall-boxplot' on page 22 undefined on input li
ne 30.


LaTeX Warning: Reference `fig:overall-boxplot' on page 22 undefined on input li
ne 30.

) (./checklist.tex [22] [23 <./figs/boxplot_by_topic.pdf>] [24 <./figs/score_st
d_plot.pdf>]

LaTeX Warning: Reference `sec:limitations' on page 25 undefined on input line 2
4.

[25] [26]

LaTeX Warning: Reference `tab:full-performance' on page 27 undefined on input l
ine 102.


LaTeX Warning: Reference `fig:stability' on page 27 undefined on input line 102
.

[27] [28]

LaTeX Warning: Reference `sec:results-outliers' on page 29 undefined on input l
ine 143.


LaTeX Warning: Reference `app:method:balance' on page 29 undefined on input lin
e 157.


LaTeX Warning: Reference `sec:rephrasing' on page 29 undefined on input line 15
7.

[29] [30]

LaTeX Warning: Reference `sec:autorater' on page 31 undefined on input line 220
.


LaTeX Warning: Reference `sec:rephrasing' on page 31 undefined on input line 22
0.


LaTeX Warning: Reference `sec:eval-rubrics' on page 31 undefined on input line 
220.

)

Package natbib Warning: There were undefined citations.

[31] (./main.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.


Package rerunfilecheck Warning: File `main.out' has changed.
(rerunfilecheck)                Rerun to get outlines right
(rerunfilecheck)                or use package `bookmark'.

 )
(see the transcript file for additional information)</usr/local/texlive/2026/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2026/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2026/texmf
-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/texlive/2026/texmf-di
st/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2026/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmtt10.pfb></usr/local/texlive/2026/texmf-dist
/fonts/type1/public/amsfonts/cm/cmtt8.pfb></usr/local/texlive/2026/texmf-dist/f
onts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2026/texmf-dist/fonts/type1
/urw/times/utmr8a.pfb></usr/local/texlive/2026/texmf-dist/fonts/type1/urw/times
/utmri8a.pfb>
Output written on main.pdf (31 pages, 630262 bytes).
Transcript written on main.log.
bibtex main
This is BibTeX, Version 0.99e (TeX Live 2026)
The top-level auxiliary file: main.aux
The style file: plain.bst
Database file #1: references.bib
Warning--I didn't find a database entry for "li2025llm"
Warning--I didn't find a database entry for "sun2025empowering"
Warning--I didn't find a database entry for "palka2025make"
Warning--I didn't find a database entry for "pearce2023examining"
Warning--I didn't find a database entry for "yao2024survey"
Warning--I didn't find a database entry for "kaspersky-passwords"
Warning--I didn't find a database entry for "prosser2024helpful"
Warning--I didn't find a database entry for "lombard2025introducing"
Warning--I didn't find a database entry for "sajadi2025llms"
Warning--I didn't find a database entry for "zhang2024fair"
Warning--I didn't find a database entry for "gehman2020real"
Warning--I didn't find a database entry for "wang2023decoding"
Warning--I didn't find a database entry for "mazeika2024harmbench"
Warning--I didn't find a database entry for "shen2024do"
Warning--I didn't find a database entry for "chao2024jailbreakbench"
Warning--I didn't find a database entry for "zhang2024safetybench"
Warning--I didn't find a database entry for "huang2024trustllm"
Warning--I didn't find a database entry for "padhi2025"
Warning--I didn't find a database entry for "wei2023jailbroken"
Warning--I didn't find a database entry for "zou2023universal"
Warning--I didn't find a database entry for "hendrycks2021measuring"
Warning--I didn't find a database entry for "mireshghallah2023confaide"
Warning--I didn't find a database entry for "shao2024privacylens"
Warning--I didn't find a database entry for "ghalebikesabi2025operationalizing"
Warning--I didn't find a database entry for "li2025privacibench"
Warning--I didn't find a database entry for "yi2025privacy"
Warning--I didn't find a database entry for "sun2025casebench"
Warning--I didn't find a database entry for "singhal2023large"
Warning--I didn't find a database entry for "guha2023"
Warning--I didn't find a database entry for "jing2025secbench"
Warning--I didn't find a database entry for "yang2025fraud"
Warning--I didn't find a database entry for "prakash2024assessment"
Warning--I didn't find a database entry for "yu2023crepe"
Warning--I didn't find a database entry for "cheng2025social"
Warning--I didn't find a database entry for "hou2024chatgpt"
Warning--I didn't find a database entry for "russo2025litbench"
Warning--I didn't find a database entry for "thomas2025understanding"
Warning--I didn't find a database entry for "liu2024lost"
Warning--I didn't find a database entry for "an2024make"
Warning--I didn't find a database entry for "modarressi2025nolima"
Warning--I didn't find a database entry for "shelby2025taxonomy"
Warning--I didn't find a database entry for "chatterji2025how"
Warning--I didn't find a database entry for "zhou2025rescriber"
Warning--I didn't find a database entry for "krsek2025measuring"
Warning--I didn't find a database entry for "fast2024autonomous"
Warning--I didn't find a database entry for "chandak2025answer"
Warning--I didn't find a database entry for "arora2025healthbench"
Warning--I didn't find a database entry for "liu2023geval"
Warning--I didn't find a database entry for "chang2023survey"
Warning--I didn't find a database entry for "chen2022trauma"
Warning--I didn't find a database entry for "matthews2025supporting"
Warning--I didn't find a database entry for "lin2025wildbench"
Warning--I didn't find a database entry for "freed2018"
Warning--I didn't find a database entry for "nnedv2023safetynet"
Warning--I didn't find a database entry for "nolen-hoeksema2008"
Warning--I didn't find a database entry for "beck2020cognitive"
Warning--I didn't find a database entry for "SAMHSA2014TIP57"
Warning--I didn't find a database entry for "han2024wildguardopenonestopmoderation"
(There were 58 warnings)
pdflatex main
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (TeX Live 2026) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2025-11-01>
L3 programming layer <2026-01-19>
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/size10.clo))
(/usr/local/texlive/2026/texmf-dist/tex/latex/url/url.sty) (./neurips_2026.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(./natbib.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/iftex.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcolorbox.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2026/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbraster.code.tex
Library (tcolorbox): 'tcbraster.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskins.code.tex
Library (tcolorbox): 'tcbskins.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill.image.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill-common.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzlibraryfill.image.co
de.tex))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskinsjigsaw.code.tex
Library (tcolorbox): 'tcbskinsjigsaw.code.tex' version '6.9.0'
))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbbreakable.code.tex
Library (tcolorbox): 'tcbbreakable.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdfcol/pdfcol.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbhooks.code.tex
Library (tcolorbox): 'tcbhooks.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbtheorems.code.tex
Library (tcolorbox): 'tcbtheorems.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbfitting.code.tex
Library (tcolorbox): 'tcbfitting.code.tex' version '6.9.0'
)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingsutf8.code.te
x
Library (tcolorbox): 'tcblistingsutf8.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistings.code.tex
Library (tcolorbox): 'tcblistings.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstpatch.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.cfg))
==> First Aid for listings.sty no longer applied!
    Expected:
        2024/09/23 1.10c (Carsten Heinz)
    but found:
        2025/11/14 1.11b (Carsten Heinz)
    so I'm assuming it got fixed.

(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingscore.code.te
x
Library (tcolorbox): 'tcblistingscore.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbprocessing.code.tex
Library (tcolorbox): 'tcbprocessing.code.tex' version '6.9.0'
))) (/usr/local/texlive/2026/texmf-dist/tex/latex/listingsutf8/listingsutf8.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/stringenc/stringenc.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdfescape/pdfescape.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbexternal.code.tex
Library (tcolorbox): 'tcbexternal.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbmagazine.code.tex
Library (tcolorbox): 'tcbmagazine.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbvignette.code.tex
Library (tcolorbox): 'tcbvignette.code.tex' version '6.9.0'

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfadings.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings
.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbposter.code.tex
Library (tcolorbox): 'tcbposter.code.tex' version '6.9.0'
)) (/usr/local/texlive/2026/texmf-dist/tex/latex/tools/afterpage.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape-nometadata.st
y (/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/lscape.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/framed/framed.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/rotating.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2026/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2026/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2026/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (./macros.tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

(/usr/local/texlive/2026/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2026/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/inputenc.sty) (./main.out)
(./main.out) (/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/uwasy.fd)
(./0_abstract.tex) (./1_intro.tex

Package natbib Warning: Citation `li2025llm' on page 1 undefined on input line 
5.


Package natbib Warning: Citation `sun2025empowering' on page 1 undefined on inp
ut line 5.


Package natbib Warning: Citation `palka2025make' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `chen2023can' on page 1 undefined on input lin
e 6.


Package natbib Warning: Citation `kaspersky-passwords' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `prosser2024helpful' on page 1 undefined on in
put line 6.


Package natbib Warning: Citation `lombard2025introducing' on page 1 undefined o
n input line 6.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `sajadi2025llms' on page 1 undefined on input 
line 6.


Package natbib Warning: Citation `zhang2024fair' on page 1 undefined on input l
ine 6.

[1{/usr/local/texlive/2026/texmf-var/fonts/map/pdftex/updmap/pdftex.map}{/usr/l
ocal/texlive/2026/texmf-dist/fonts/enc/dvips/base/8r.enc}]) (./2_related.tex

Package natbib Warning: Citation `gehman2020real' on page 2 undefined on input 
line 2.


Package natbib Warning: Citation `wang2023decoding' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `mazeika2024harmbench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `shen2024do' on page 2 undefined on input line
 2.


Package natbib Warning: Citation `chao2024jailbreakbench' on page 2 undefined o
n input line 2.


Package natbib Warning: Citation `zhang2024safetybench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `huang2024trustllm' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `padhi2025' on page 2 undefined on input line 
2.


Package natbib Warning: Citation `wei2023jailbroken' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `zou2023universal' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `hendrycks2021measuring' on page 2 undefined o
n input line 4.


Package natbib Warning: Citation `chen2023can' on page 2 undefined on input lin
e 4.


Package natbib Warning: Citation `mireshghallah2023confaide' on page 2 undefine
d on input line 4.


Package natbib Warning: Citation `shao2024privacylens' on page 2 undefined on i
nput line 4.


Package natbib Warning: Citation `ghalebikesabi2025operationalizing' on page 2 
undefined on input line 4.


Package natbib Warning: Citation `li2025privacibench' on page 2 undefined on in
put line 4.


Package natbib Warning: Citation `yi2025privacy' on page 2 undefined on input l
ine 4.


Package natbib Warning: Citation `sun2025casebench' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `singhal2023large' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `guha2023' on page 2 undefined on input line 4
.


Package natbib Warning: Citation `jing2025secbench' on page 2 undefined on inpu
t line 5.


Package natbib Warning: Citation `yang2025fraud' on page 2 undefined on input l
ine 5.


Package natbib Warning: Citation `prakash2024assessment' on page 2 undefined on
 input line 5.


Package natbib Warning: Citation `yu2023crepe' on page 2 undefined on input lin
e 8.


Package natbib Warning: Citation `cheng2025social' on page 2 undefined on input
 line 10.


Package natbib Warning: Citation `hou2024chatgpt' on page 2 undefined on input 
line 11.


Package natbib Warning: Citation `russo2025litbench' on page 2 undefined on inp
ut line 12.

) (./3_method.tex

Package natbib Warning: Citation `thomas2025understanding' on page 2 undefined 
on input line 7.

[2]

Package natbib Warning: Citation `liu2024lost' on page 3 undefined on input lin
e 30.


Package natbib Warning: Citation `an2024make' on page 3 undefined on input line
 30.


Package natbib Warning: Citation `modarressi2025nolima' on page 3 undefined on 
input line 30.


Package natbib Warning: Citation `thomas2025understanding' on page 3 undefined 
on input line 34.


Package natbib Warning: Citation `shelby2025taxonomy' on page 3 undefined on in
put line 34.


Package natbib Warning: Citation `chatterji2025how' on page 3 undefined on inpu
t line 34.


Package natbib Warning: Citation `zhou2025rescriber' on page 3 undefined on inp
ut line 43.


Package natbib Warning: Citation `krsek2025measuring' on page 3 undefined on in
put line 43.

) (./4_eval.tex [3]

Package natbib Warning: Citation `fast2024autonomous' on page 4 undefined on in
put line 10.


Package natbib Warning: Citation `chandak2025answer' on page 4 undefined on inp
ut line 10.


Package natbib Warning: Citation `arora2025healthbench' on page 4 undefined on 
input line 10.

(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ts1ptm.fd) [4]

Package natbib Warning: Citation `liu2023geval' on page 5 undefined on input li
ne 45.


Package natbib Warning: Citation `chang2023survey' on page 5 undefined on input
 line 45.


Package natbib Warning: Citation `chen2022trauma' on page 5 undefined on input 
line 45.


Package natbib Warning: Citation `matthews2025supporting' on page 5 undefined o
n input line 45.


Package natbib Warning: Citation `lin2025wildbench' on page 5 undefined on inpu
t line 53.


Package natbib Warning: Citation `arora2025healthbench' on page 5 undefined on 
input line 53.

) (./5_results.tex [5] (./tables/perf_table.tex) [6]
(./tables/short_mistakes_table.tex)
Underfull \vbox (badness 3930) has occurred while \output is active [7]

Package natbib Warning: Citation `freed2018' on page 8 undefined on input line 
53.


Package natbib Warning: Citation `nnedv2023safetynet' on page 8 undefined on in
put line 54.


Package natbib Warning: Citation `nolen-hoeksema2008' on page 8 undefined on in
put line 81.


Package natbib Warning: Citation `beck2020cognitive' on page 8 undefined on inp
ut line 81.


Package natbib Warning: Citation `chen2022trauma' on page 8 undefined on input 
line 87.


Package natbib Warning: Citation `SAMHSA2014TIP57' on page 8 undefined on input
 line 89.

[8]) (./6_discussion.tex

Package natbib Warning: Citation `mazeika2024harmbench' on page 9 undefined on 
input line 18.


Package natbib Warning: Citation `han2024wildguardopenonestopmoderation' on pag
e 9 undefined on input line 18.

) (./7_conclusions.tex [9]) (./main.bbl) (./B_coding.tex [10]

Package natbib Warning: Citation `thomas2025understanding' on page 11 undefined
 on input line 10.

[11]) (./A_rephrasing.tex [12]) (./C_rubric.tex [13]) (./sample.tex
Underfull \vbox (badness 10000) has occurred while \output is active [14]
Underfull \vbox (badness 10000) has occurred while \output is active [15])
(./D_autorater.tex [16] [17]) (./E_additional.tex [18]
(./tables/full_perf_table.tex
Overfull \hbox (14.44868pt too wide) in paragraph at lines 6--45
 [][] 
) [19] [20] [21 <./figs/mean_score_histogram.pdf>] [22 <./figs/mean_score_boxpl
ot.pdf>] (./tables/mistakes_table.tex)) (./checklist.tex [23] [24 <./figs/boxpl
ot_by_topic.pdf>] [25 <./figs/score_std_plot.pdf>] [26] [27] [28] [29] [30]
[31])

Package natbib Warning: There were undefined citations.

[32] (./main.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information)
pdfTeX warning (dest): name{figure.caption.31} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.30} has been referenced but does not 
exist, replaced by a fixed one


pdfTeX warning (dest): name{figure.caption.28} has been referenced but does not
 exist, replaced by a fixed one


pdfTeX warning (dest): name{table.caption.27} has been referenced but does not 
exist, replaced by a fixed one

</usr/local/texlive/2026/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb><
/usr/local/texlive/2026/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></u
sr/local/texlive/2026/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/
local/texlive/2026/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/l
ocal/texlive/2026/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt10.pfb></usr/lo
cal/texlive/2026/texmf-dist/fonts/type1/public/amsfonts/cm/cmtt8.pfb></usr/loca
l/texlive/2026/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/
2026/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2026/texmf
-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on main.pdf (32 pages, 636376 bytes).
Transcript written on main.log.
pdflatex main
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (TeX Live 2026) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2025-11-01>
L3 programming layer <2026-01-19>
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/size10.clo))
(/usr/local/texlive/2026/texmf-dist/tex/latex/url/url.sty) (./neurips_2026.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(./natbib.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/iftex.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcolorbox.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2026/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbraster.code.tex
Library (tcolorbox): 'tcbraster.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskins.code.tex
Library (tcolorbox): 'tcbskins.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill.image.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill-common.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzlibraryfill.image.co
de.tex))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskinsjigsaw.code.tex
Library (tcolorbox): 'tcbskinsjigsaw.code.tex' version '6.9.0'
))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbbreakable.code.tex
Library (tcolorbox): 'tcbbreakable.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdfcol/pdfcol.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbhooks.code.tex
Library (tcolorbox): 'tcbhooks.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbtheorems.code.tex
Library (tcolorbox): 'tcbtheorems.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbfitting.code.tex
Library (tcolorbox): 'tcbfitting.code.tex' version '6.9.0'
)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingsutf8.code.te
x
Library (tcolorbox): 'tcblistingsutf8.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistings.code.tex
Library (tcolorbox): 'tcblistings.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstpatch.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.cfg))
==> First Aid for listings.sty no longer applied!
    Expected:
        2024/09/23 1.10c (Carsten Heinz)
    but found:
        2025/11/14 1.11b (Carsten Heinz)
    so I'm assuming it got fixed.

(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingscore.code.te
x
Library (tcolorbox): 'tcblistingscore.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbprocessing.code.tex
Library (tcolorbox): 'tcbprocessing.code.tex' version '6.9.0'
))) (/usr/local/texlive/2026/texmf-dist/tex/latex/listingsutf8/listingsutf8.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/stringenc/stringenc.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdfescape/pdfescape.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbexternal.code.tex
Library (tcolorbox): 'tcbexternal.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbmagazine.code.tex
Library (tcolorbox): 'tcbmagazine.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbvignette.code.tex
Library (tcolorbox): 'tcbvignette.code.tex' version '6.9.0'

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfadings.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings
.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbposter.code.tex
Library (tcolorbox): 'tcbposter.code.tex' version '6.9.0'
)) (/usr/local/texlive/2026/texmf-dist/tex/latex/tools/afterpage.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape-nometadata.st
y (/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/lscape.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/framed/framed.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/rotating.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2026/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2026/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2026/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (./macros.tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

(/usr/local/texlive/2026/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2026/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/inputenc.sty) (./main.out)
(./main.out) (/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/uwasy.fd)
(./0_abstract.tex) (./1_intro.tex

Package natbib Warning: Citation `li2025llm' on page 1 undefined on input line 
5.


Package natbib Warning: Citation `sun2025empowering' on page 1 undefined on inp
ut line 5.


Package natbib Warning: Citation `palka2025make' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `kaspersky-passwords' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `prosser2024helpful' on page 1 undefined on in
put line 6.


Package natbib Warning: Citation `lombard2025introducing' on page 1 undefined o
n input line 6.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `sajadi2025llms' on page 1 undefined on input 
line 6.


Package natbib Warning: Citation `zhang2024fair' on page 1 undefined on input l
ine 6.

[1{/usr/local/texlive/2026/texmf-var/fonts/map/pdftex/updmap/pdftex.map}{/usr/l
ocal/texlive/2026/texmf-dist/fonts/enc/dvips/base/8r.enc}]) (./2_related.tex

Package natbib Warning: Citation `gehman2020real' on page 2 undefined on input 
line 2.


Package natbib Warning: Citation `wang2023decoding' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `mazeika2024harmbench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `shen2024do' on page 2 undefined on input line
 2.


Package natbib Warning: Citation `chao2024jailbreakbench' on page 2 undefined o
n input line 2.


Package natbib Warning: Citation `zhang2024safetybench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `huang2024trustllm' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `padhi2025' on page 2 undefined on input line 
2.


Package natbib Warning: Citation `wei2023jailbroken' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `zou2023universal' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `hendrycks2021measuring' on page 2 undefined o
n input line 4.


Package natbib Warning: Citation `mireshghallah2023confaide' on page 2 undefine
d on input line 4.


Package natbib Warning: Citation `shao2024privacylens' on page 2 undefined on i
nput line 4.


Package natbib Warning: Citation `ghalebikesabi2025operationalizing' on page 2 
undefined on input line 4.


Package natbib Warning: Citation `li2025privacibench' on page 2 undefined on in
put line 4.


Package natbib Warning: Citation `yi2025privacy' on page 2 undefined on input l
ine 4.


Package natbib Warning: Citation `sun2025casebench' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `singhal2023large' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `guha2023' on page 2 undefined on input line 4
.


Package natbib Warning: Citation `jing2025secbench' on page 2 undefined on inpu
t line 5.


Package natbib Warning: Citation `yang2025fraud' on page 2 undefined on input l
ine 5.


Package natbib Warning: Citation `prakash2024assessment' on page 2 undefined on
 input line 5.


Package natbib Warning: Citation `yu2023crepe' on page 2 undefined on input lin
e 8.


Package natbib Warning: Citation `cheng2025social' on page 2 undefined on input
 line 10.


Package natbib Warning: Citation `hou2024chatgpt' on page 2 undefined on input 
line 11.


Package natbib Warning: Citation `russo2025litbench' on page 2 undefined on inp
ut line 12.

) (./3_method.tex

Package natbib Warning: Citation `thomas2025understanding' on page 2 undefined 
on input line 7.

[2]

Package natbib Warning: Citation `liu2024lost' on page 3 undefined on input lin
e 30.


Package natbib Warning: Citation `an2024make' on page 3 undefined on input line
 30.


Package natbib Warning: Citation `modarressi2025nolima' on page 3 undefined on 
input line 30.


Package natbib Warning: Citation `thomas2025understanding' on page 3 undefined 
on input line 34.


Package natbib Warning: Citation `shelby2025taxonomy' on page 3 undefined on in
put line 34.


Package natbib Warning: Citation `chatterji2025how' on page 3 undefined on inpu
t line 34.


Package natbib Warning: Citation `zhou2025rescriber' on page 3 undefined on inp
ut line 43.


Package natbib Warning: Citation `krsek2025measuring' on page 3 undefined on in
put line 43.

) (./4_eval.tex [3]

Package natbib Warning: Citation `fast2024autonomous' on page 4 undefined on in
put line 10.


Package natbib Warning: Citation `chandak2025answer' on page 4 undefined on inp
ut line 10.


Package natbib Warning: Citation `arora2025healthbench' on page 4 undefined on 
input line 10.

(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ts1ptm.fd) [4]

Package natbib Warning: Citation `liu2023geval' on page 5 undefined on input li
ne 45.


Package natbib Warning: Citation `chang2023survey' on page 5 undefined on input
 line 45.


Package natbib Warning: Citation `chen2022trauma' on page 5 undefined on input 
line 45.


Package natbib Warning: Citation `matthews2025supporting' on page 5 undefined o
n input line 45.


Package natbib Warning: Citation `lin2025wildbench' on page 5 undefined on inpu
t line 53.


Package natbib Warning: Citation `arora2025healthbench' on page 5 undefined on 
input line 53.

) (./5_results.tex [5] (./tables/perf_table.tex) [6]
(./tables/short_mistakes_table.tex)
Underfull \vbox (badness 3930) has occurred while \output is active [7]

Package natbib Warning: Citation `freed2018' on page 8 undefined on input line 
53.


Package natbib Warning: Citation `nnedv2023safetynet' on page 8 undefined on in
put line 54.


Package natbib Warning: Citation `nolen-hoeksema2008' on page 8 undefined on in
put line 81.


Package natbib Warning: Citation `beck2020cognitive' on page 8 undefined on inp
ut line 81.


Package natbib Warning: Citation `chen2022trauma' on page 8 undefined on input 
line 87.


Package natbib Warning: Citation `SAMHSA2014TIP57' on page 8 undefined on input
 line 89.

[8]) (./6_discussion.tex

Package natbib Warning: Citation `mazeika2024harmbench' on page 9 undefined on 
input line 18.


Package natbib Warning: Citation `han2024wildguardopenonestopmoderation' on pag
e 9 undefined on input line 18.

) (./7_conclusions.tex [9]) (./main.bbl) (./B_coding.tex [10]

Package natbib Warning: Citation `thomas2025understanding' on page 11 undefined
 on input line 10.

[11]) (./A_rephrasing.tex [12]) (./C_rubric.tex [13]) (./sample.tex
Underfull \vbox (badness 10000) has occurred while \output is active [14]
Underfull \vbox (badness 10000) has occurred while \output is active [15])
(./D_autorater.tex [16] [17]) (./E_additional.tex [18]
(./tables/full_perf_table.tex
Overfull \hbox (14.44868pt too wide) in paragraph at lines 6--45
 [][] 
) [19] [20] [21 <./figs/mean_score_histogram.pdf>] [22 <./figs/mean_score_boxpl
ot.pdf>] (./tables/mistakes_table.tex)) (./checklist.tex [23] [24 <./figs/boxpl
ot_by_topic.pdf>] [25 <./figs/score_std_plot.pdf>] [26] [27] [28] [29] [30]
[31])

Package natbib Warning: There were undefined citations.

[32] (./main.aux) )
(see the transcript file for additional information)</usr/local/texlive/2026/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2026/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2026/texmf
-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/texlive/2026/texmf-di
st/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2026/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmtt10.pfb></usr/local/texlive/2026/texmf-dist
/fonts/type1/public/amsfonts/cm/cmtt8.pfb></usr/local/texlive/2026/texmf-dist/f
onts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2026/texmf-dist/fonts/type1
/urw/times/utmr8a.pfb></usr/local/texlive/2026/texmf-dist/fonts/type1/urw/times
/utmri8a.pfb>
Output written on main.pdf (32 pages, 636377 bytes).
Transcript written on main.log.
pdflatex main
This is pdfTeX, Version 3.141592653-2.6-1.40.29 (TeX Live 2026) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2025-11-01>
L3 programming layer <2026-01-19>
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/size10.clo))
(/usr/local/texlive/2026/texmf-dist/tex/latex/url/url.sty) (./neurips_2026.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/environ/environ.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/trimspaces/trimspaces.sty))
(./natbib.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/iftex/iftex.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/xspace.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/enumitem/enumitem.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/siunitx/siunitx.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/etoolbox/etoolbox.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/infwarerr/infwarerr.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/array.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/wasysym.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcolorbox.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeyslibraryfil
tered.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex)) (/usr/local/texlive/2026/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/mathcolor.ltx))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.
tex)))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2026/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex))

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/verbatim.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbraster.code.tex
Library (tcolorbox): 'tcbraster.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskins.code.tex
Library (tcolorbox): 'tcbskins.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill.image.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzfill-common.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tikzfill/tikzlibraryfill.image.co
de.tex))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbskinsjigsaw.code.tex
Library (tcolorbox): 'tcbskinsjigsaw.code.tex' version '6.9.0'
))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbbreakable.code.tex
Library (tcolorbox): 'tcbbreakable.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdfcol/pdfcol.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbhooks.code.tex
Library (tcolorbox): 'tcbhooks.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbtheorems.code.tex
Library (tcolorbox): 'tcbtheorems.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbfitting.code.tex
Library (tcolorbox): 'tcbfitting.code.tex' version '6.9.0'
)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingsutf8.code.te
x
Library (tcolorbox): 'tcblistingsutf8.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistings.code.tex
Library (tcolorbox): 'tcblistings.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstpatch.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/listings/listings.cfg))
==> First Aid for listings.sty no longer applied!
    Expected:
        2024/09/23 1.10c (Carsten Heinz)
    but found:
        2025/11/14 1.11b (Carsten Heinz)
    so I'm assuming it got fixed.

(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcblistingscore.code.te
x
Library (tcolorbox): 'tcblistingscore.code.tex' version '6.9.0'
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbprocessing.code.tex
Library (tcolorbox): 'tcbprocessing.code.tex' version '6.9.0'
))) (/usr/local/texlive/2026/texmf-dist/tex/latex/listingsutf8/listingsutf8.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/stringenc/stringenc.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/pdfescape/pdfescape.sty))))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbexternal.code.tex
Library (tcolorbox): 'tcbexternal.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbmagazine.code.tex
Library (tcolorbox): 'tcbmagazine.code.tex' version '6.9.0'
) (/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbvignette.code.tex
Library (tcolorbox): 'tcbvignette.code.tex' version '6.9.0'

(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfadings.code.tex
(/usr/local/texlive/2026/texmf-dist/tex/generic/pgf/libraries/pgflibraryfadings
.code.tex)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/tcolorbox/tcbposter.code.tex
Library (tcolorbox): 'tcbposter.code.tex' version '6.9.0'
)) (/usr/local/texlive/2026/texmf-dist/tex/latex/tools/afterpage.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/pdflscape/pdflscape-nometadata.st
y (/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/lscape.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/framed/framed.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/tools/tabularx.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/graphics/rotating.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/local/texlive/2026/texmf-dist/tex/generic/gettitlestring/gettitlestring.s
ty (/usr/local/texlive/2026/texmf-dist/tex/latex/kvoptions/kvoptions.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/puenc.def)
(/usr/local/texlive/2026/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/local/texlive/2026/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty)))
(/usr/local/texlive/2026/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2026/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty

(/usr/local/texlive/2026/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
))) (./macros.tex)
(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def)
(./main.aux)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes: 
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

(/usr/local/texlive/2026/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2026/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/local/texlive/2026/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/local/texlive/2026/texmf-dist/tex/latex/translations/translations-basic-d
ictionary-english.trsl)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/inputenc.sty) (./main.out)
(./main.out) (/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2026/texmf-dist/tex/latex/wasysym/uwasy.fd)
(./0_abstract.tex) (./1_intro.tex

Package natbib Warning: Citation `li2025llm' on page 1 undefined on input line 
5.


Package natbib Warning: Citation `sun2025empowering' on page 1 undefined on inp
ut line 5.


Package natbib Warning: Citation `palka2025make' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `yao2024survey' on page 1 undefined on input l
ine 5.


Package natbib Warning: Citation `kaspersky-passwords' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `prosser2024helpful' on page 1 undefined on in
put line 6.


Package natbib Warning: Citation `lombard2025introducing' on page 1 undefined o
n input line 6.


Package natbib Warning: Citation `pearce2023examining' on page 1 undefined on i
nput line 6.


Package natbib Warning: Citation `sajadi2025llms' on page 1 undefined on input 
line 6.


Package natbib Warning: Citation `zhang2024fair' on page 1 undefined on input l
ine 6.

[1{/usr/local/texlive/2026/texmf-var/fonts/map/pdftex/updmap/pdftex.map}{/usr/l
ocal/texlive/2026/texmf-dist/fonts/enc/dvips/base/8r.enc}]) (./2_related.tex

Package natbib Warning: Citation `gehman2020real' on page 2 undefined on input 
line 2.


Package natbib Warning: Citation `wang2023decoding' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `mazeika2024harmbench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `shen2024do' on page 2 undefined on input line
 2.


Package natbib Warning: Citation `chao2024jailbreakbench' on page 2 undefined o
n input line 2.


Package natbib Warning: Citation `zhang2024safetybench' on page 2 undefined on 
input line 2.


Package natbib Warning: Citation `huang2024trustllm' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `padhi2025' on page 2 undefined on input line 
2.


Package natbib Warning: Citation `wei2023jailbroken' on page 2 undefined on inp
ut line 2.


Package natbib Warning: Citation `zou2023universal' on page 2 undefined on inpu
t line 2.


Package natbib Warning: Citation `hendrycks2021measuring' on page 2 undefined o
n input line 4.


Package natbib Warning: Citation `mireshghallah2023confaide' on page 2 undefine
d on input line 4.


Package natbib Warning: Citation `shao2024privacylens' on page 2 undefined on i
nput line 4.


Package natbib Warning: Citation `ghalebikesabi2025operationalizing' on page 2 
undefined on input line 4.


Package natbib Warning: Citation `li2025privacibench' on page 2 undefined on in
put line 4.


Package natbib Warning: Citation `yi2025privacy' on page 2 undefined on input l
ine 4.


Package natbib Warning: Citation `sun2025casebench' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `singhal2023large' on page 2 undefined on inpu
t line 4.


Package natbib Warning: Citation `guha2023' on page 2 undefined on input line 4
.


Package natbib Warning: Citation `jing2025secbench' on page 2 undefined on inpu
t line 5.


Package natbib Warning: Citation `yang2025fraud' on page 2 undefined on input l
ine 5.


Package natbib Warning: Citation `prakash2024assessment' on page 2 undefined on
 input line 5.


Package natbib Warning: Citation `yu2023crepe' on page 2 undefined on input lin
e 8.


Package natbib Warning: Citation `cheng2025social' on page 2 undefined on input
 line 10.


Package natbib Warning: Citation `hou2024chatgpt' on page 2 undefined on input 
line 11.


Package natbib Warning: Citation `russo2025litbench' on page 2 undefined on inp
ut line 12.

) (./3_method.tex

Package natbib Warning: Citation `thomas2025understanding' on page 2 undefined 
on input line 7.

[2]

Package natbib Warning: Citation `liu2024lost' on page 3 undefined on input lin
e 30.


Package natbib Warning: Citation `an2024make' on page 3 undefined on input line
 30.


Package natbib Warning: Citation `modarressi2025nolima' on page 3 undefined on 
input line 30.


Package natbib Warning: Citation `thomas2025understanding' on page 3 undefined 
on input line 34.


Package natbib Warning: Citation `shelby2025taxonomy' on page 3 undefined on in
put line 34.


Package natbib Warning: Citation `chatterji2025how' on page 3 undefined on inpu
t line 34.


Package natbib Warning: Citation `zhou2025rescriber' on page 3 undefined on inp
ut line 43.


Package natbib Warning: Citation `krsek2025measuring' on page 3 undefined on in
put line 43.

) (./4_eval.tex [3]

Package natbib Warning: Citation `fast2024autonomous' on page 4 undefined on in
put line 10.


Package natbib Warning: Citation `chandak2025answer' on page 4 undefined on inp
ut line 10.


Package natbib Warning: Citation `arora2025healthbench' on page 4 undefined on 
input line 10.

(/usr/local/texlive/2026/texmf-dist/tex/latex/psnfss/ts1ptm.fd) [4]

Package natbib Warning: Citation `liu2023geval' on page 5 undefined on input li
ne 45.


Package natbib Warning: Citation `chang2023survey' on page 5 undefined on input
 line 45.


Package natbib Warning: Citation `chen2022trauma' on page 5 undefined on input 
line 45.


Package natbib Warning: Citation `matthews2025supporting' on page 5 undefined o
n input line 45.


Package natbib Warning: Citation `lin2025wildbench' on page 5 undefined on inpu
t line 53.


Package natbib Warning: Citation `arora2025healthbench' on page 5 undefined on 
input line 53.

) (./5_results.tex [5] (./tables/perf_table.tex) [6]
(./tables/short_mistakes_table.tex)
Underfull \vbox (badness 3930) has occurred while \output is active [7]

Package natbib Warning: Citation `freed2018' on page 8 undefined on input line 
53.


Package natbib Warning: Citation `nnedv2023safetynet' on page 8 undefined on in
put line 54.


Package natbib Warning: Citation `nolen-hoeksema2008' on page 8 undefined on in
put line 81.


Package natbib Warning: Citation `beck2020cognitive' on page 8 undefined on inp
ut line 81.


Package natbib Warning: Citation `chen2022trauma' on page 8 undefined on input 
line 87.


Package natbib Warning: Citation `SAMHSA2014TIP57' on page 8 undefined on input
 line 89.

[8]) (./6_discussion.tex

Package natbib Warning: Citation `mazeika2024harmbench' on page 9 undefined on 
input line 18.


Package natbib Warning: Citation `han2024wildguardopenonestopmoderation' on pag
e 9 undefined on input line 18.

) (./7_conclusions.tex [9]) (./main.bbl) (./B_coding.tex [10]

Package natbib Warning: Citation `thomas2025understanding' on page 11 undefined
 on input line 10.

[11]) (./A_rephrasing.tex [12]) (./C_rubric.tex [13]) (./sample.tex
Underfull \vbox (badness 10000) has occurred while \output is active [14]
Underfull \vbox (badness 10000) has occurred while \output is active [15])
(./D_autorater.tex [16] [17]) (./E_additional.tex [18]
(./tables/full_perf_table.tex
Overfull \hbox (14.44868pt too wide) in paragraph at lines 6--45
 [][] 
) [19] [20] [21 <./figs/mean_score_histogram.pdf>] [22 <./figs/mean_score_boxpl
ot.pdf>] (./tables/mistakes_table.tex)) (./checklist.tex [23] [24 <./figs/boxpl
ot_by_topic.pdf>] [25 <./figs/score_std_plot.pdf>] [26] [27] [28] [29] [30]
[31])

Package natbib Warning: There were undefined citations.

[32] (./main.aux) )
(see the transcript file for additional information)</usr/local/texlive/2026/te
xmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2026/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2026/texmf
-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/texlive/2026/texmf-di
st/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2026/texmf-dis
t/fonts/type1/public/amsfonts/cm/cmtt10.pfb></usr/local/texlive/2026/texmf-dist
/fonts/type1/public/amsfonts/cm/cmtt8.pfb></usr/local/texlive/2026/texmf-dist/f
onts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2026/texmf-dist/fonts/type1
/urw/times/utmr8a.pfb></usr/local/texlive/2026/texmf-dist/fonts/type1/urw/times
/utmri8a.pfb>
Output written on main.pdf (32 pages, 636377 bytes).
Transcript written on main.log.

